TacGen: Touch Is a Necessary Dimension of Physical-World Representation -- Addressing Tactile Data Scarcity with Scalable Vision-to-Touch Alignment and Generation

Touch resolves the physical-property ambiguity left by vision: exploratory contact recovers shape, texture, compliance, and material, and visuo-haptic object representations converge in ventral visual cortex. We ask whether representation learning can reproduce this grounding. TacGen mitigates the tactile-data scarcity bottleneck by combining pre-specified V+T contrastive alignment with a latent-space residual-MLP V->T generator that synthesizes tactile latents from RGB for tactile-data scaling. With matched DINOv2 backbones, splits, and probes, V+T improves matched V-only on mass (Delta R^2=+0.570), density (Delta acc=+0.067), hardness (+0.117), and uncertainty-banded force labels (Delta R^2=+0.281); all CIs exclude zero. The same representation lifts matched-capacity TACTO manipulation 0.246->0.979 while V-only capacity scaling accounts for only 4.5% of the gap, preserving 95.5%. The generator reaches cross-seed +0.589, with real tactile +0.585 inside the seed interval; the architecture comparison shows a 13pp downstream gap between reconstruction quality and representation utility. Across five-seed SSVTP/TVL reproductions, YCB-Sight transfer, three-backbone checks, permutation/random-feature controls, hash-verified manifests, and measured-force validation checks, the evidence supports the claim that touch supplies a necessary physical evidence channel for representations of contact-dependent properties.

==> figures/training_curves_summary.json <==
{
  "n_runs": 20,
  "Ns": [
    500,
    1000,
    2000,
    4124
  ],
  "per_run": [
    {
      "name": "N4124_seed42",
      "n": 4124,
      "seed": 42,
      "n_steps": 121,
      "final_train_loss": 0.46085217595100403,
      "final_val_loss": 3.1590049266815186,
      "final_val_top1": 0.26564905047416687
    },
    {
      "name": "N4124_seed43",
      "n": 4124,
      "seed": 43,
      "n_steps": 121,
      "final_train_loss": 0.4906123876571655,
      "final_val_loss": 3.218499779701233,
      "final_val_top1": 0.2700219303369522
    },
    {
      "name": "N500_seed42",
      "n": 500,
      "seed": 42,
      "n_steps": 121,
      "final_train_loss": 0.0024204407818615437,
      "final_val_loss": 5.1063551902771,
      "final_val_top1": 0.0669642835855484
    },
    {
      "name": "N500_seed43",
      "n": 500,
      "seed": 43,
      "n_steps": 121,
      "final_train_loss": 0.002404533326625824,
      "final_val_loss": 5.023910045623779,
      "final_val_top1": 0.08594711869955063
    },
    {
      "name": "N1000_seed42",
      "n": 1000,
      "seed": 42,
      "n_steps": 61,
      "final_train_loss": 0.009255202487111092,
      "final_val_loss": 4.735069751739502,
      "final_val_top1": 0.10675319284200668
    },
    {
      "name": "N1000_seed43",
      "n": 1000,
      "seed": 43,
      "n_steps": 61,
      "final_train_loss": 0.00905935000628233,
      "final_val_loss": 4.674224376678467,
      "final_val_top1": 0.0995756983757019
    },
    {
      "name": "N1000_seed44",
      "n": 1000,
      "seed": 44,
      "n_steps": 61,
      "final_train_loss": 0.008937790989875793,
      "final_val_loss": 4.710133790969849,
      "final_val_top1": 0.10373691469430923
    },
    {
      "name": "N1000_seed45",
      "n": 1000,
      "seed": 45,
      "n_steps": 61,
      "final_train_loss": 0.00923458393663168,
      "final_val_loss": 4.673008441925049,
      "final_val_top1": 0.11040448024868965
    },
    {
      "name": "N1000_seed46",
      "n": 1000,
      "seed": 46,
      "n_steps": 61,
      "final_train_loss": 0.009296783246099949,
      "final_val_loss": 4.6555445194244385,
      "final_val_top1": 0.10955780744552612
    },
    {
      "name": "N2000_seed42",
      "n": 2000,
      "seed": 42,
      "n_steps": 61,
      "final_train_loss": 0.07684196531772614,
      "final_val_loss": 3.8916163444519043,
      "final_val_top1": 0.16331203281879425
    },
    {
      "name": "N2000_seed43",
      "n": 2000,
      "seed": 43,
      "n_steps": 61,
      "final_train_loss": 0.07043051719665527,
      "final_val_loss": 4.023503541946411,
      "final_val_top1": 0.17418411374092102
    },
    {
      "name": "N2000_seed44",
      "n": 2000,
      "seed": 44,
      "n_steps": 61,
      "final_train_loss": 0.07395821809768677,
      "final_val_loss": 3.866607427597046,
      "final_val_top1": 0.1971982717514038
    },
    {
      "name": "N2000_seed45",
      "n": 2000,
      "seed": 45,
      "n_steps": 61,
      "final_train_loss": 0.07113979756832123,
      "final_val_loss": 3.9194726943969727,
      "final_val_top1": 0.19252713024616241
    },
    {
      "name": "N2000_seed46",
      "n": 2000,
      "seed": 46,
      "n_steps": 61,
      "final_train_loss": 0.06874912977218628,
      "final_val_loss": 3.9381630420684814,
      "final_val_top1": 0.18492630124092102
    },
    {
      "name": "N4124_seed44",
      "n": 4124,
      "seed": 44,
      "n_steps": 61,
      "final_train_loss": 0.4729039669036865,
      "final_val_loss": 3.165026307106018,
      "final_val_top1": 0.2764345407485962
    },
    {
      "name": "N4124_seed45",
      "n": 4124,
      "seed": 45,
      "n_steps": 61,
      "final_train_loss": 0.4991544485092163,
      "final_val_loss": 3.128928780555725,
      "final_val_top1": 0.29316598176956177
    },
    {
      "name": "N4124_seed46",
      "n": 4124,
      "seed": 46,
      "n_steps": 61,
      "final_train_loss": 0.48944708704948425,
      "final_val_loss": 3.1037275791168213,
      "final_val_top1": 0.2994919866323471
    },
    {
      "name": "N500_seed44",
      "n": 500,
      "seed": 44,
      "n_steps": 61,
      "final_train_loss": 0.0023978352546691895,
      "final_val_loss": 5.100216627120972,
      "final_val_top1": 0.07702817022800446
    },
    {
      "name": "N500_seed45",
      "n": 500,
      "seed": 45,
      "n_steps": 61,
      "final_train_loss": 0.0023485179990530014,
      "final_val_loss": 5.025398254394531,
      "final_val_top1": 0.07932285219430923
    },
    {
      "name": "N500_seed46",
      "n": 500,
      "seed": 46,
      "n_steps": 61,
      "final_train_loss": 0.002419854514300823,
      "final_val_loss": 4.925285816192627,
      "final_val_top1": 0.0798327811062336
    }
  ]
}
